StepBench: Diagnosing Real-World Procedural Understanding in AI Agents

Evaluating an agent's planning ability remains challenging for open-domain tasks, where verifying procedures through execution is often impractical. Existing evaluations typically assess only the final plan and do not distinguish procedural errors such as missing, incorrect, or misordered actions. We introduce STEPBENCH, a benchmark of 6,885 verified procedures crawled from wikiHow across 81 open-domain categories. From each procedure, we derive 5 diagnostic tasks: four with deterministic answers involving withheld, incorrect, or shuffled steps, and one requiring next-step generation. We additionally evaluate full-plan generation to examine how diagnostic performance correlates with end-to-end plan validity. Using the same procedures across tasks lets us directly compare different planning capabilities. For generation, STEPEVAL identifies critical failures that prevent goal completion. Across 14 configurations of 12 models, we find substantial differences across planning capabilities, with step ordering proving the most difficult: the strongest model correctly orders only 63.0% of procedures, dropping to 33.1% for those with nine or more steps. Incorrect-step detection also predicts judged plan validity across models, suggesting a lower-cost alternative for evaluating generation quality. On STEPBENCH-Val, comprising 214 procedures published in 2026, comprehension scores and rankings remain stable, suggesting limited influence from memorisation.

==> prompts/stepeval-prompt.txt <==
You are given a goal and two lists of steps, L1 and L2. L1 is one correct procedure that is guaranteed to achieve the goal. L2 is a candidate procedure whose correctness needs to be determined. Your task is to determine whether L2 has any **critical failures**, using the goal and L1 as the reference. 

# Important Guidelines

## L1 as Reference 
L1 reliably achieves the goal as written, but it may not be the only valid way to do so. Use it as a reliable reference, not the exclusive solution. 

## Definition of Critical Failure 
A **critical failure** is an issue that fundamentally prevents the goal from being achieved or makes L2 unusable as a set of followable instructions. 
Critical failures can take several forms: 

### Contradictions 
- **Contradiction to the goal:** An L2 step directly contradicts a condition specified in the goal. 
- **Contradiction to L1 steps:** An L2 step directly contradicts or significantly diverges from an L1 step, preventing the goal from being achieved. 

### Logical or Structural Issues 
- **Internal inconsistency:** An L2 step is inconsistent with another step within L2. 
- **Incoherence:** L2 has very low readability or logical flow and is hard to follow. This doesn't require reading L1 to determine. 
- **Severe vagueness:** As a whole, L2 lacks so much essential detail from L1 that it becomes basically unusable. 

### Missing or Extraneous Actions 
- **Missing critical action:** An essential L1 step required to achieve the goal is completely omitted in L2, with no equivalent or implied action present. 
- **Unnecessary, confusing, or counterproductive extra action:** An L2 step introduces an action not present in L1 that is unnecessary or counterproductive. 
- **Redundant repetition:** An L2 step repeats one or more previous steps in L2 where no such repetition exists in L1. 

These categories are not exhaustive. In practice, a single critical failure may span multiple categories. 

## Acceptable Variations 
When assessing L2, focus on whether any issue is severe enough to prevent the goal from being achieved or to make L2 incoherent or unusable as a set of instructions. If not, the variation is acceptable. 

Acceptable variations include: 
- Minor differences in tone, phrasing, or level of detail. 
- Differences in emphasis or ordering that do not affect the outcome. 
- Additional steps that are neutral or practical. 
- Reasonable implicit equivalence, where an omitted action is implied by another step. 

Ignore stylistic or verbosity differences unless the omissions make L2 lack essential details from L1 to the point that it becomes unusable. In that case, treat it as a critical failure (severe vagueness). 

## External Knowledge
Base all decisions only on the provided **Goal** and **L1**. 
Minimize reliance on outside knowledge as much as possible. 

# Examples 

Below are examples of what qualifies as a critical failure, as well as examples of what does not. To keep things concise, the L1 and L2 cases are shown in summarized form. Please read through them carefully to understand how to make the distinction. Keep in mind that these examples are not an exhaustive list of all possible failures for each L2. 

## Examples of critical failures 

Note: The following examples are not listing all failures present in each L2; it's only for demonstration purposes. 

Goal: Prepare Indian-style red lentil dhal for 8 portions using an oven and skillet. Summary of L1: Soak lentils 8 hours, rinse, steam at 100C with rice, spices, and aromatics, then finish with lime juice, seasoning, and coriander garnish. Summary of L2: Soak lentils only 30 minutes, then fry onions, garlic, chili, cumin, and salt in ghee, add lentils with water, and simmer until soft.


Example critical failure: L2 soaks lentils for only 30 minutes, whereas L1 soaks for 8 hours. This is a critical difference in time. 
Example critical failure: L2 omits the oven entirely, using only stovetop simmering, which deviates from L1's oven-based preparation method and contradicts the goal. 

Goal: To construct a traditional wooden Jacob's Ladder toy using wood, ribbon, and small nails. 
Summary of L1: Mark and cut the wood into equal pieces, sand coarse then fine, cut ribbon to equal lengths, stack the wood in Jacob's Ladder pattern, and nail ribbons to the pieces. 
Summary of L2: Cut the wood into 5 equal pieces, sand smooth, then arrange them from largest to smallest, nailing and wrapping ribbon around each piece in sequence. 
Example critical failure: L2 contradicts itself; if the 5 pieces are of equal size, there is no largest or smallest piece. 

Goal: To treat head lice by applying a tea tree oil and apple cider vinegar solution to the hair. 
Summary of L1: Mix tea tree oil with apple cider vinegar, wash hair, apply solution, cover 15 minutes, rinse, then comb with a fine-tooth comb. 
Summary of L2: Wash hair with shampoo, apply diluted tea tree oil--vinegar spray under a cap for 1 hour, comb, and repeat treatment over 2 weeks, wash hair with shampoo. 
Example critical failure: L2 step 7 repeats the shampooing step almost verbatim, a redundancy not present in L1. 

Goal: Prepare an alkyl chloride from a primary or secondary alcohol using thionyl chloride to avoid acid and rearrangements. 
Summary of L1: Place alcohol in a flask, add thionyl chloride, reflux, cool, then separate and dry the alkyl chloride with a drying agent. 
Summary of L2: Add alcohol and thionyl chloride to a flask, then add the drying agent, attach condenser, reflux, cool, and filter off the drying agent. 
Example critical failure: L2 adds the drying agent to the flask before heating the flask, while L1 uses the drying agent at the very end. 

Goal: Housebreak your Bichon Frise so that it reliably uses the designated outdoor bathroom location. 
Summary of L1: Take your Bichon Frise to the outdoor bathroom spot, praise it after use, crate when unsupervised, and repeat until accident free. 
Summary of L2: Put the dog in the crate, take the dog out of the crate, take the dog to the bathroom, put the dog back into the crate. 
Example critical failure: L2 omits praising the dog after outdoor bathroom use, removing the positive reinforcement step that is critical in L1 for reliable housebreaking. 

Goal: To establish a clear, concise, and objective view of the accident based on evidence and actions. 
L1: 
1. Establish specific snapshots of the accident based on evidence. 
2. Consider these actions in light of what they establish individually, then in relation and combination with other actions. 
3. Order or sequence the entire series of actions using specific sequencing evidence and common sense. 
4. Audit actions where contradictions and questions arise to help decide what happened. 
5. Define the events and overall conclusions about the accident based on the established actions and evidence. 
L2: 
1. Get the basic facts. 
2. Do not make assumptions. 
3. Separate the people from the problem. 
4. Define the problem. 
5. Do not judge. 
Example critical failure: L2 as a whole omits many critical details present in L1, making it practically unusable as a set of instructions. 

## Examples of acceptable variations that do not count as failures 

Goal: Prepare Ambrosia Fruit Dip using cream cheese, yogurt, vanilla extract, grated lemon rind, and Equal sweetener. 
Summary of L1: Blend cream cheese and yogurt until smooth, add vanilla, lemon rind, and sweetener, mix well, and chill in refrigerator. 
Summary of L2: Combine cream cheese, yogurt, vanilla, and sweetener, beat until smooth, add lemon rind, chill, then serve with fruit, enjoy, clean up, and store leftovers. 
Acceptable variation: L2 last step (storing leftovers) is not in L1, but it is an extra practical step that is reasonable and does not hurt the process. 

Goal: Prepare a package for shipping so that its contents arrive in good condition.
Summary of L1: Choose a strong box, wrap and cushion items, fill empty space, close and tape box, attach label , and remove old labels. 
Summary of L2: Place items in box with cushioning, tape securely, attach and verify label, seal seams, mark fragile if needed, and send to shipping service. 
Acceptable variation: L2 omits removing old labels, but this is not critical since it is reasonable to assume a new box without old labels. 

Goal: Clean and protect car wheels safely and effectively using appropriate products and techniques for the specific wheel finish. 
Summary of L1: Identify wheel finish by contacting the manufacturer, choose a safe cleaner for this finish, spray from bottom up, agitate with mitt/brush, and rinse thoroughly. 
Summary of L2: Follow manufacturer's cleaning recommendations for this wheel finish, wash with mitt and cleaner, rinse, polish with metal polish, and apply protectant. 
Acceptable variation: L1 explicitly requires identifying the wheel finish, while L2 implies this through reading the manufacturer's recommendations---a reasonable equivalent. This is not a critical omission. 

Goal: Create distressed terra cotta pots as baby shower favors, each with an herb seed packet in a stamped muslin bag. 
Summary of L1: Paint pots with a base coat, dry, add a second coat, dry overnight, sand for a distressed look, add pebbles, tie twine with a thank-you note, stamp "GROW" on muslin bags, insert herb seed packets, and place the bags next to each pot. 
Summary of L2: Paint pots in a contrasting color and dry, lightly sand, add pebbles and soil, tie twine with a handwritten thank-you card, stamp and label muslin bags with the herb name, fill with seed packets, tie shut , and place the bag in each pot. 
Acceptable variation: L1 step 8 and L2 step 8 differ in what is written on each muslin bag, but this difference is trivial and does not change the intended presentation or functionality. 

Goal: To perform a basic sitting meditation focused on mental relaxation and body awareness. 
Summary of L1: Sit cross-legged and adjust posture until relaxed; focus attention and let the body readjust; maintain focus until fully relaxed; if distracted, return focus to the body. 
Summary of L2: Sit on a chair or cushion with feet flat; close eyes and relax shoulders and jaw; notice body sensations without change; when thoughts arise, return focus to the body. 
Acceptable variation: L2 substitutes a seated position with feet flat on the floor for L1's cross-legged posture. Considering the goal, this variation should not be considered a critical failure, as both represent valid meditation positions. 

Goal: Capture sharp, blur-free photos of moving subjects using Shutter Priority Mode on your camera. 
L1: 
1. Set your camera to Shutter Priority Mode. 
2. Select an appropriate shutter speed for the action you want to freeze (e.g., 250 for moderate movement, 1000 for fast action). 
3. If shooting in low light, increase the ISO setting to a higher value (e.g., 800 or higher) to allow for faster shutter speeds. 
4. Use a lens with a wide aperture (low f-number) to let in more light. 
5. Position yourself at an appropriate angle or level for the subject (e.g., get low to the ground for children or sports). 
6. Take the photo by pressing the shutter button. 
L2: 
1. Set the camera's mode dial to Shutter Priority. 
2. Set the ISO setting to a high value for adequate light sensitivity. 
3. Select a wide aperture to capture as much light as possible. 
4. Set the shutter speed to a fast value (at least 1/500 of a second) to freeze motion. 
5. Use the camera's viewfinder to frame and focus on your subject. 
6. Press the shutter button to take the photo. 
Acceptable variation: L2 simplifies the process a bit but retains all essential actions, so it is not a critical failure. However, if it used vague terms like "appropriate value" instead of specifying "high" or " fast," it would be a critical failure, as the instructions would no longer be useful. 

# Input data 

Goal: 
{goal} 

L1: 
{reference_steps} 

L2:
{steps} 

# Output format 

To ensure transparency, provide clear reasoning in the "reasoning" field. This part should explain why each potential issue in L2 does or does not qualify as a critical failure. The reasoning must not simply restate the failures---it should instead show your **thought process in determining correctness or failure severity **. 

Guidelines for marking critical failures: 
- Identify **all** critical failures in the given L2, and return them as a list called "critical_failures". 
- The "failure" field should provide a concise and clear explanation of what the failure is. 
- Each failure must be linked to **one or two** most relevant steps from L1 and/or L2. Record these in the " L1_steps" and "L2_steps" fields as lists of step numbers. Only link to more than two steps if there is a good reason to do so. - If no failures are found, return "critical_failures": []. 

Return your response in the following JSON format: 

{{ 
    "reasoning": "<string>", 
    "critical_failures": [ 
        {{ 
            "failure": "<string>",
            "L1_steps": [<int>],
            "L2_steps": [<int>] 
        }}, 
        ...
    ] 
}}


==> prompts/task1-last-step-selection.txt <==
[System]
You are an expert in task understanding and decomposition.

[User]
You are given a task title, the initial steps required to accomplish the task, and a list of candidate options for the final step. The last step is missing, and your goal is to identify the correct final step from the given options. Choose the single correct missing last step and provide your answer strictly in the following JSON format: {"step_index": "Step Index"}.

Task Title: {method_title}

Task Steps:
{steps}

Options:
{options}


==> prompts/task2-missing-step-recovery.txt <==
[System]
You are an expert in task understanding and decomposition.

[User]
You are given a task title, the initial steps required to accomplish the task, and a list of candidate options for the missing step. One of the steps is missing, and your goal is to identify the correct step from the given options. Choose the single correct missing step and provide your answer strictly in the following JSON format: {"step_index": "Step Index"}.

Task Title: {method_title}

Task Steps:
{steps}

Options:
{options}


==> prompts/task3-incorrect-step-detection.txt <==
[System]
You are an expert in task understanding and decomposition.

[User]
You are given a task title and a list of steps to accomplish the task. Your goal is to identify the incorrect step from the given steps. Choose only one step and provide your final answer strictly in the following JSON format: {"step_index": "Step Index"}

Task Title: {method_title}
Task Steps:
{steps}


==> prompts/task4-step-reordering.txt <==
[System]
You are an expert in task understanding and decomposition.

[User]
You are given a task title and a list of steps to accomplish the task. Your goal is to determine the correct order of the steps. Return the step indices in the correct order as a list of integers. Provide your final answer strictly in the following JSON format: {"ordered_steps": [<integer indices in correct order>]}

Only return valid JSON. Do not include any explanations or additional text.

Task Title: {method_title}
Task Steps:
{steps}


==> prompts/task5-next-step-generation.txt <==
[System]
You are an expert in task understanding and decomposition.

[User]
You are given a task and the steps completed so far. Your goal is to generate the NEXT step only. Return your answer strictly in the following JSON format:

{"title": "Next concrete action"}

Requirements:
- Generate exactly ONE next step.
- The step must logically follow the given steps.
- The step must be concrete and actionable (not vague).
- Do not repeat previous steps.
- Do not include explanations or additional text.
- Only return valid JSON.

Task Title:
{method_title}

Steps completed so far:
{input_context}


==> prompts/task6-full-plan-generation.txt <==
[System]
You are an expert in task understanding and decomposition.

[User]
You are given a task query. Your goal is to decompose the request into a sequence of concrete steps required to accomplish it. Return your final answer strictly in the following JSON format, which is a list of ordered steps:

{"steps": [
    {"index": 1, "title": "First concrete action"},
    {"index": 2, "title": "Second concrete action"}
]}

Requirements:
- Steps must be logically ordered.
- Steps must be concrete and actionable (not vague).
- The plan must fully solve the USER REQUEST.
- Do not include explanations or additional text.
- Only return valid JSON.

Task Title:
{method_title}

